Search for $W' \to t\bar{b}$ in the lepton plus jets final state in proton-proton collisions at a centre-of-mass energy of $\sqrt{s}$ = 8 TeV with the ATLAS detector

A search for new charged massive gauge bosons, called $W'$, is performed with the ATLAS detector at the LHC, in proton-proton collisions at a centre-of-mass energy of $\sqrt{s}$ = 8 TeV, using a dataset corresponding to an integrated luminosity of 20.3 fb$^{-1}$. This analysis searches for $W'$ bosons in the $W' \to t\bar{b}$ decay channel in final states with electrons or muons, using a multivariate method based on boosted decision trees. The search covers masses between 0.5 and 3.0 TeV, for right-handed or left-handed $W'$ bosons. No significant deviation from the Standard Model expectation is observed and limits are set on the $W' \to t\bar{b}$ cross-section times branching ratio and on the $W'$-boson effective couplings as a function of the $W'$-boson mass using the CL$_s$ procedure. For a left-handed (right-handed) $W'$ boson, masses below 1.70 (1.92) TeV are excluded at 95% confidence level.

==> Metadata.txt <==
Title: Search for $W' \rightarrow t\bar{b}$ in the lepton plus jets final state in proton--proton collisions at a centre-of-mass energy of $\sqrt{s}$ = 8 TeV with the ATLAS detector.

Abstract: A search for new charged massive gauge bosons, called $W'$,  is performed with the ATLAS detector at the LHC, in proton--proton collisions 
at a centre-of-mass energy of $\sqrt{s}$ = 8 TeV, using a dataset corresponding to an integrated luminosity of 20.3 fb$^{-1}$.
This analysis searches for $W'$ bosons  in the $W'  \rightarrow t\bar{b}$ decay channel in final states
with electrons or muons, using a multivariate method based on boosted decision trees. 
The search covers masses between 0.5 and 3.0 TeV, for right-handed or left-handed $W'$ bosons.
No significant deviation from the Standard Model expectation is observed and limits 
are set on the $W' \rightarrow t\bar{b}$ cross-section times branching ratio 
and on the $W'$-boson effective couplings as a function of the $W'$-boson mass using the CL$_s$ procedure.
For a left-handed (right-handed) $W'$ boson, masses below 1.70 (1.92) TeV are excluded at 95% confidence level.

Comments: 12 pages plus author list + cover pages (27 pages total), 6 figures, 3 tables, submitted to Physics Letter B, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2012-19/

CERN Preprint ID: CERN-PH-EP-2014-232

